On the mathematical structure of quantum models of computation based on Hamiltonian minimisation

Determining properties of ground states of spin Hamiltonians remains a topic of central relevance connecting disciplines of mathematical, theoretical and applied physics. In the last few decades, ground state properties of physical systems have been increasingly considered as computational resources. This thesis develops parts of the mathematical apparatus to create (program) ground states relevant for quantum and classical computation. The core findings presented in this thesis (now over a decade old) including that (i) logic operations (gates) can be embedded into the low-energy sector of Ising spins whereas three (and higher) body Ising interaction terms can be mimicked through the minimisation of 2- and 1-body Ising terms yet require the introduction of slack spins; (ii) Perturbation theory gadgets enable the emulation of interactions not present in a given Hamiltonian, e.g.~$YY$ interactions can be realized from $ZZ$, $XX$, the thesis contains a result from 2007 showing that physically relevant two-body model Hamiltonian's have a QMA-hard ground state energy decision problem. Merged with other results, this established that these models provide a universal resource for ground state quantum computation. More recent findings include the proof that an idealised version of the contemporary variational approach to quantum algorithms enables a universal model of quantum computation. Other related results are also presented as they relate to ground state quantum computation and the minimisation of Hamiltonians by quantum circuits. The topics covered include: Ising model reductions, stochastic versus quantum processes on graphs, quantum gates and circuits as tensor networks, variational quantum algorithms and Hamiltonian gadgets.

==> Dissertation/dispackages.txt <==
%%% Колонтитулы %%%
\usepackage{fancyhdr}

%%% Прикладные пакеты %%% 
\usepackage{calc}               % Пакет для расчётов параметров, например длины
%\usepackage{etoolbox}          % ради функции patchcmd для управления списком литературы

\usepackage {interfaces-base}   % Набор базовых интерфейсов к некоторым пакетам, конкретные реализации загружаются в стиле

%%% Заголовки %%%
\usepackage{titlesec}           % Пакет настройки шрифтов заголовков в тексте

%%% Оглавление %%%
\usepackage{tocloft}

%%% Счётчики %%%
\usepackage{chngcntr}           % оперативная перенастройка счётчиков

==> Dissertation/disstyles.txt <==
%%% Изображения %%%
\graphicspath{{images/}{Dissertation/images/}}         % Пути к изображениям

\LoadInterface {titlesec}                   % Подгружаем интерфейсы для дополнительных опций управления некоторыми пакетами

%%% Блок управления параметрами для выравнивания заголовков в тексте %%%
\newlength{\otstuplen}
\setlength{\otstuplen}{\theotstup\parindent}
\ifthenelse{\equal{\theheadingalign}{0}}{% выравнивание заголовков в тексте
    \newcommand{\hdngalign}{\filcenter}                % по центру
    \newcommand{\hdngaligni}{\hfill\hspace{\otstuplen}}% по центру
}{%
    \newcommand{\hdngalign}{\filright}                 % по левому краю
    \newcommand{\hdngaligni}{\hspace{\otstuplen}}      % по левому краю
} % В обоих случаях вроде бы без переноса, как и надо (ГОСТ Р 7.0.11-2011, 5.3.5)

%%% Оглавление %%%
\renewcommand{\cftchapdotsep}{\cftdotsep}                % отбивка точками до номера страницы начала главы/раздела
\renewcommand{\cfttoctitlefont}{\hdngaligni\fontsize{14pt}{16pt}\selectfont\bfseries}% вместе со следующей строкой
\renewcommand{\cftaftertoctitle}{\hfill}                 % устанавливает заголовок по центру
\setlength{\cftbeforetoctitleskip}{-1.4\curtextsize}     % Поскольку этот заголовок всегда является первым на странице, то перед ним отделять пустым тройным интервалом не следует. Независимо от основного шрифта, в этом случае зануление (почти) происходит при -1.4\curtextsize.
\setlength{\cftaftertoctitleskip}{\theintvl\curtextsize} % Если считаем Оглавление заголовком, то выставляем после него тройной интервал через наше определённое значение

%% Переносить слова в заголовке не допускается (ГОСТ Р 7.0.11-2011, 5.3.5). Заголовки в оглавлении должны точно повторять заголовки в тексте (ГОСТ Р 7.0.11-2011, 5.2.3). Прямого указания на запрет переносов в оглавлении нет, но по той же логике невнесения искажений в смысл, лучше в оглавлении не переносить:
\cftsetrmarg{2.55em plus1fil}                       %To have the (sectional) titles in the ToC, etc., typeset ragged right with no hyphenation
\renewcommand{\cftchappagefont}{\normalfont}        % нежирные номера страниц у глав в оглавлении
\renewcommand{\cftchapleader}{\cftdotfill{\cftchapdotsep}}% нежирные точки до номеров страниц у глав в оглавлении
%\renewcommand{\cftchapfont}{}                       % нежирные названия глав в оглавлении

\ifthenelse{\theheadingdelim > 0}{%
    \renewcommand\cftchapaftersnum{.\ }   % добавляет точку с пробелом после номера раздела в оглавлении
}{%
\renewcommand\cftchapaftersnum{\quad}     % добавляет \quad после номера раздела в оглавлении
}
\ifthenelse{\theheadingdelim > 1}{%
    \renewcommand\cftsecaftersnum{.\ }    % добавляет точку с пробелом после номера подраздела в оглавлении
    \renewcommand\cftsubsecaftersnum{.\ } % добавляет точку с пробелом после номера подподраздела в оглавлении
}{%
\renewcommand\cftsecaftersnum{\quad}      % добавляет \quad после номера подраздела в оглавлении
\renewcommand\cftsubsecaftersnum{\quad}   % добавляет \quad после номера подподраздела в оглавлении
}

\ifthenelse{\equal{\thepgnum}{1}}{%
    \addtocontents{toc}{~\hfill{Стр.}\par}% добавить Стр. над номерами страниц
}

%%% Оформление названий глав %%%
%% настройки заголовка списка рисунков
\renewcommand{\cftloftitlefont}{\hdngaligni\fontsize{14pt}{16pt}\selectfont\bfseries}% вместе со следующей строкой
\renewcommand{\cftafterloftitle}{\hfill}                                             % устанавливает заголовок по центру
\setlength{\cftbeforeloftitleskip}{-1.5\curtextsize}     % Поскольку этот заголовок всегда является первым на странице, то перед ним отделять пустым тройным интервалом не следует. Независимо от основного шрифта, в этом случае зануление (почти) происходит при -1.5\curtextsize.
\setlength{\cftafterloftitleskip}{\theintvl\curtextsize} % выставляем после него тройной интервал через наше определённое значение

%% настройки заголовка списка таблиц
\renewcommand{\cftlottitlefont}{\hdngaligni\fontsize{14pt}{16pt}\selectfont\bfseries}% вместе со следующей строкой
\renewcommand{\cftafterlottitle}{\hfill}                                             % устанавливает заголовок по центру
\setlength{\cftbeforelottitleskip}{-1.5\curtextsize}     % Поскольку этот заголовок всегда является первым на странице, то перед ним отделять пустым тройным интервалом не следует. Независимо от основного шрифта, в этом случае зануление (почти) происходит при -1.5\curtextsize.
\setlength{\cftafterlottitleskip}{\theintvl\curtextsize} % выставляем после него тройной интервал через наше определённое значение

\ifnum\curtextsize>\bigtextsize     % Проверяем условие использования базового шрифта 14 pt
\setlength{\headheight}{17pt}       % Исправляем высоту заголовка
\else
\setlength{\headheight}{15pt}       % Исправляем высоту заголовка
\fi

%%% Колонтитулы %%%
% Порядковый номер страницы печатают на середине верхнего поля страницы (ГОСТ Р 7.0.11-2011, 5.3.8)
\makeatletter
\let\ps@plain\ps@fancy              % Подчиняем первые страницы каждой главы общим правилам
\makeatother
\pagestyle{fancy}                   % Меняем стиль оформления страниц
\fancyhf{}                          % Очищаем текущие значения
\fancyhead[C]{\thepage}             % Печатаем номер страницы на середине верхнего поля
\renewcommand{\headrulewidth}{0pt}  % Убираем разделительную линию

%%% Оформление заголовков глав, разделов, подразделов %%%
%% Работа должна быть выполнена ... размером шрифта 12-14 пунктов (ГОСТ Р 7.0.11-2011, 5.3.8). То есть не должно быть надписей шрифтом более 14. Так и поставим.
%% Эти установки будут давать одинаковый результат независимо от выбора базовым шрифтом 12 пт или 14 пт
\titleformat{\chapter}[block]                                % default display;  hang = with a hanging label. (Like the standard \section.); block = typesets the whole title in a block (a paragraph) without additional formatting. Useful in centered titles
        {\hdngalign\fontsize{14pt}{16pt}\selectfont\bfseries}% 
        %\fontsize{<size>}{<skip>} % второе число ставим 1.2*первое, чтобы адекватно отрабатывали команды по расчету полуторного интервала (домножая разные комбинации коэффициентов на этот)
        {\thechapter\cftchapaftersnum}                       % Заголовки в оглавлении должны точно повторять заголовки в тексте (ГОСТ Р 7.0.11-2011, 5.2.3).
        {0em}% отступ от номера до текста
        {}%

\titleformat{\section}[block]                                % default hang;  hang = with a hanging label. (Like the standard \section.); block = typesets the whole title in a block (a paragraph) without additional formatting. Useful in centered titles
        {\hdngalign\fontsize{14pt}{16pt}\selectfont\bfseries}% 
        %\fontsize{<size>}{<skip>} % второе число ставим 1.2*первое, чтобы адекватно отрабатывали команды по расчету полуторного интервала (домножая разные комбинации коэффициентов на этот)
        {\thesection\cftsecaftersnum}                        % Заголовки в оглавлении должны точно повторять заголовки в тексте (ГОСТ Р 7.0.11-2011, 5.2.3).
        {0em}% отступ от номера до текста
        {}%

\titleformat{\subsection}[block]                             % default hang;  hang = with a hanging label. (Like the standard \section.); block = typesets the whole title in a block (a paragraph) without additional formatting. Useful in centered titles
        {\hdngalign\fontsize{14pt}{16pt}\selectfont\bfseries}% 
        %\fontsize{<size>}{<skip>} % второе число ставим 1.2*первое, чтобы адекватно отрабатывали команды по расчету полуторного интервала (домножая разные комбинации коэффициентов на этот)
        {\thesubsection\cftsubsecaftersnum}                  % Заголовки в оглавлении должны точно повторять заголовки в тексте (ГОСТ Р 7.0.11-2011, 5.2.3).
        {0em}% отступ от номера до текста
        {}%

\ifthenelse{\equal{\thechapstyle}{1}}{%
    \sectionformat{\chapter}{% Параметры заголовков разделов в тексте
        label=\chaptername\ \thechapter\cftchapaftersnum,
        labelsep=0em,
    }
    %% Следующие две строки: будет вписано слово Глава перед каждым номером раздела в оглавлении   
    \renewcommand{\cftchappresnum}{\chaptername\ }
    \setlength{\cftchapnumwidth}{\widthof{\cftchapfont\cftchappresnum\thechapter\cftchapaftersnum}}
}%

%% Интервалы между заголовками
% На эти величины titlespacing множит через *
\beforetitleunit=\curtextsize% привязались к нашему размеру шрифта
\aftertitleunit=\curtextsize% привязались к нашему размеру шрифта

% Счётчик intvl и длина \otstup определены в файле setup
\titlespacing{\chapter}{\theotstup\parindent}{-1.7em}{*\theintvl}       % Заголовки отделяют от текста сверху и снизу тремя интервалами (ГОСТ Р 7.0.11-2011, 5.3.5). Поскольку название главы всегда является первым на странице, то перед ним отделять пустым тройным интервалом не следует. Независимо от основного шрифта, в этом случае зануление происходит при -1.7em.
\titlespacing{\section}{\theotstup\parindent}{*\theintvl}{*\theintvl}
\titlespacing{\subsection}{\theotstup\parindent}{*\theintvl}{*\theintvl}
\titlespacing{\subsubsection}{\theotstup\parindent}{*\theintvl}{*\theintvl}

%%% Блок дополнительного управления размерами заголовков
\ifthenelse{\equal{\theheadingsize}{1}}{% Пропорциональные заголовки и базовый шрифт 14 пт
    \renewcommand{\cfttoctitlefont}{\hdngaligni\Large\bfseries} % Исправляем размер заголовка оглавления
    \setlength{\cftbeforetoctitleskip}{-1.2\curtextsize}        % Исправляем вертикальный отступ перед заголовком оглавления
    \renewcommand{\cftloftitlefont}{\hdngaligni\Large\bfseries} % Исправляем размер заголовка списка рисунков
    \setlength{\cftbeforeloftitleskip}{-1.4\curtextsize}        % Исправляем вертикальный отступ перед заголовком списка рисунков
    \renewcommand{\cftlottitlefont}{\hdngaligni\Large\bfseries} % Исправляем размер заголовка списка таблиц 
    \setlength{\cftbeforelottitleskip}{-1.4\curtextsize}        % Исправляем вертикальный отступ перед заголовком списка таблиц
    \sectionformat{\chapter}{% Параметры заголовков разделов в тексте
        format=\hdngalign\Large\bfseries, % Исправляем размер заголовка
        top-=0.4em,                       % Исправляем вертикальный отступ перед заголовком
    }
    \sectionformat{\section}{% Параметры заголовков подразделов в тексте
        format=\hdngalign\large\bfseries, % Исправляем размер заголовка
    }
}

\ifthenelse{\equal{\theheadingsize}{1}\AND \curtextsize < \bigtextsize}{% Пропорциональные заголовки и базовый шрифт 14 пт
    \sectionformat{\chapter}{% Параметры заголовков разделов в тексте
        top-=0.2em, % Исправляем вертикальный отступ перед заголовком
    }
}

%%% Счётчики %%%

%% Упрощённые настройки шаблона диссертации: нумерация формул, таблиц, рисунков
\ifthenelse{\equal{\thecontnumeq}{1}}{%
    \counterwithout{equation}{chapter} % Убираем связанность номера формулы с номером главы/раздела
}
\ifthenelse{\equal{\thecontnumfig}{1}}{%
    \counterwithout{figure}{chapter}   % Убираем связанность номера рисунка с номером главы/раздела
}
\ifthenelse{\equal{\thecontnumtab}{1}}{%
    \counterwithout{table}{chapter}    % Убираем связанность номера таблицы с номером главы/раздела
}


%%http://www.linux.org.ru/forum/general/6993203#comment-6994589 (используется totcount)
\makeatletter
\def\formbytotal#1#2#3#4#5{%
    \newcount\@c
    \@c\totvalue{#1}\relax
    \newcount\@last
    \newcount\@pnul
    \@last\@c\relax
    \divide\@last 10
    \@pnul\@last\relax
    \divide\@pnul 10
    \multiply\@pnul-10
    \advance\@pnul\@last
    \multiply\@last-10
    \advance\@last\@c
    \total{#1}~#2%
    \ifnum\@pnul=1#5\else%
    \ifcase\@last#5\or#3\or#4\or#4\or#4\else#5\fi
    \fi
}
\makeatother

\AtBeginDocument{
%% регистрируем счётчики в системе totcounter
    \regtotcounter{totalcount@figure}
    \regtotcounter{totalcount@table}       % Если иным способом поставить в преамбуле то ошибка в числе таблиц
    \regtotcounter{TotPages}               % Если иным способом поставить в преамбуле то ошибка в числе страниц
}

==> Dissertation/setup.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%% Файл упрощённых настроек шаблона диссертации %%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%        Подключение пакетов                 %%%
\usepackage{ifthen}                 % добавляет ifthenelse
%%% Инициализирование переменных, не трогать!  %%%
\newcounter{intvl}
\newcounter{otstup}
\newcounter{contnumeq}
\newcounter{contnumfig}
\newcounter{contnumtab}
\newcounter{pgnum}
\newcounter{bibliosel}
\newcounter{chapstyle}
\newcounter{headingdelim}
\newcounter{headingalign}
\newcounter{headingsize}
\newcounter{tabcap}
\newcounter{tablaba}
\newcounter{tabtita}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% Область упрощённого управления оформлением %%%

%% Интервал между заголовками и между заголовком и текстом
% Заголовки отделяют от текста сверху и снизу тремя интервалами (ГОСТ Р 7.0.11-2011, 5.3.5)
\setcounter{intvl}{3}               % Коэффициент кратности к размеру шрифта

%% Отступы у заголовков в тексте
\setcounter{otstup}{0}              % 0 --- без отступа; 1 --- абзацный отступ

%% Нумерация формул, таблиц и рисунков
\setcounter{contnumeq}{0}           % Нумерация формул: 0 --- пораздельно (во введении подряд, без номера раздела); 1 --- сквозная нумерация по всей диссертации
\setcounter{contnumfig}{0}          % Нумерация рисунков: 0 --- пораздельно (во введении подряд, без номера раздела); 1 --- сквозная нумерация по всей диссертации
\setcounter{contnumtab}{1}          % Нумерация таблиц: 0 --- пораздельно (во введении подряд, без номера раздела); 1 --- сквозная нумерация по всей диссертации

%% Оглавление
\setcounter{pgnum}{1}               % 0 --- номера страниц никак не обозначены; 1 --- Стр. над номерами страниц (дважды компилировать после изменения)

%% Библиография
\setcounter{bibliosel}{1}           % 0 --- встроенная реализация с загрузкой файла через движок bibtex8; 1 --- реализация пакетом biblatex через движок biber

%% Текст и форматирование заголовков
\setcounter{chapstyle}{1}           % 0 --- разделы только под номером; 1 --- разделы с названием "Глава" перед номером
\setcounter{headingdelim}{1}        % 0 --- номер отделен пропуском в 1em или \quad; 1 --- номера разделов и приложений отделены точкой с пробелом, подразделы пропуском без точки; 2 --- номера разделов, подразделов и приложений отделены точкой с пробелом.

%% Выравнивание заголовков в тексте
\setcounter{headingalign}{0}        % 0 --- по центру; 1 --- по левому краю

%% Размеры заголовков в тексте
\setcounter{headingsize}{0}         % 0 --- по ГОСТ, все всегда 14 пт; 1 --- пропорционально изменяющийся размер в зависимости от базового шрифта

%% Подпись таблиц
\setcounter{tabcap}{0}              % 0 --- по ГОСТ, номер таблицы и название разделены тире, выровнены по левому краю, при необходимости на нескольких строках; 1 --- подпись таблицы не по ГОСТ, на двух и более строках, дальнейшие настройки: 
%Выравнивание первой строки, с подписью и номером
\setcounter{tablaba}{2}             % 0 --- по левому краю; 1 --- по центру; 2 --- по правому краю
%Выравнивание строк с самим названием таблицы
\setcounter{tabtita}{1}             % 0 --- по левому краю; 1 --- по центру; 2 --- по правому краю

%%% Цвета гиперссылок %%%
% Latex color definitions: http://latexcolor.com/
\definecolor{linkcolor}{rgb}{0.9,0,0}
\definecolor{citecolor}{rgb}{0,0.6,0}
\definecolor{urlcolor}{rgb}{0,0,1}
%\definecolor{linkcolor}{rgb}{0,0,0} %black
%\definecolor{citecolor}{rgb}{0,0,0} %black
%\definecolor{urlcolor}{rgb}{0,0,0} %black

==> PSCyr/pscyr/manifest.txt <==
.:
total 32
-rw-r--r--    1 swan     users        3617 Oct  7 23:09 ChangeLog
-rw-r--r--    1 swan     users         323 Jul 16  2003 LICENSE
drwxr-xr-x    3 swan     users        4096 Jul 16  2003 doc
drwxr-xr-x    3 swan     users        4096 Jul 16  2003 dvipdfm
drwxr-xr-x    3 swan     users        4096 Nov 30  2003 dvips
drwxr-xr-x    6 swan     users        4096 Jul 16  2003 fonts
-rwxr-xr-x    1 swan     users         874 Mar 28  2004 install.sh
-rw-r--r--    1 swan     users           0 Oct 12 23:53 manifest.txt
drwxr-xr-x    3 swan     users        4096 Jul 16  2003 tex

./doc:
total 48
-rw-r--r--    1 swan     users        1460 Jan 13  2004 PROBLEMS
-rw-r--r--    1 swan     users       10439 Sep 23 22:36 README.alt
-rw-r--r--    1 swan     users       10230 Sep 23 22:34 README.koi
-rw-r--r--    1 swan     users       10439 Sep 23 22:36 README.win
-rw-r--r--    1 swan     users        3171 Aug  6  2003 fonts-ex.tex
drwxr-xr-x    2 swan     users        4096 Oct  4  2000 old

./doc/old:
total 12
-rw-r--r--    1 swan     users         791 Jul 29  1998 README.21
-rw-r--r--    1 swan     users        5286 Sep 23  1998 README.30

./dvipdfm:
total 4
drwxr-xr-x    2 swan     users        4096 Mar 28  2004 base

./dvipdfm/base:
total 4
-rw-r--r--    1 swan     users        3192 Mar 28  2004 pscyr2.map

./dvips:
total 4
drwxr-xr-x    2 swan     users        4096 Nov 30  2003 pscyr

./dvips/pscyr:
total 20
-rw-r--r--    1 swan     users       12175 Mar 26  2004 pscyr.map
-rw-r--r--    1 swan     users        3060 Jan 13  2004 t2a.enc
-rw-r--r--    1 swan     users        3188 Jul  4  2002 t2d.enc

./fonts:
total 16
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 afm
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 tfm
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 type1
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 vf

./fonts/afm:
total 4
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 public

./fonts/afm/public:
total 4
drwxr-xr-x    2 swan     users        4096 Mar 21  2004 pscyr

./fonts/afm/public/pscyr:
total 872
-rw-r--r--    1 swan     users       14153 Sep 27 09:50 acade1.afm
-rw-r--r--    1 swan     users       17413 Sep 26 22:54 acade2.afm
-rw-r--r--    1 swan     users       13676 Sep 26 22:52 acade3.afm
-rw-r--r--    1 swan     users        9833 Sep 17  2000 adver4.afm
-rw-r--r--    1 swan     users       19045 Sep 23 18:55 antiq4.afm
-rw-r--r--    1 swan     users       28054 Sep 23 18:54 antiq5.afm
-rw-r--r--    1 swan     users       36171 Sep 23 09:59 antiq6.afm
-rw-r--r--    1 swan     users       34328 Sep 23 12:54 antiq7.afm
-rw-r--r--    1 swan     users       27921 Jan 21  2004 arial.afm
-rw-r--r--    1 swan     users       27895 Jan 31  2004 arialbd.afm
-rw-r--r--    1 swan     users       26281 Jan 31  2004 arialbi.afm
-rw-r--r--    1 swan     users       16034 Sep 24  2000 ariale.afm
-rw-r--r--    1 swan     users       26523 Jan 31  2004 ariali.afm
-rw-r--r--    1 swan     users       12290 Oct  7 10:46 colle10.afm
-rw-r--r--    1 swan     users       11884 Oct  7 11:05 colle8.afm
-rw-r--r--    1 swan     users       12408 Oct  4 21:22 colle9.afm
-rw-r--r--    1 swan     users       24300 Dec 10  2000 cooper.afm
-rw-r--r--    1 swan     users       11776 Sep 28 23:06 cour.afm
-rw-r--r--    1 swan     users       11775 Sep 28 23:06 courbd.afm
-rw-r--r--    1 swan     users       11800 Sep 27 23:47 courbi.afm
-rw-r--r--    1 swan     users       11835 Sep 27 23:46 couri.afm
-rw-r--r--    1 swan     users       11673 Sep 28 22:52 ercour.afm
-rw-r--r--    1 swan     users       11670 Sep 28 23:05 ercourb.afm
-rw-r--r--    1 swan     users       11686 Sep 30 00:11 ercourbi.afm
-rw-r--r--    1 swan     users       11676 Sep 30 00:11 ercouri.afm
-rw-r--r--    1 swan     users       12584 Sep 25 22:43 handb11.afm
-rw-r--r--    1 swan     users       16116 Sep 25 14:06 handb12.afm
-rw-r--r--    1 swan     users       14254 Sep 25 22:15 handb13.afm
-rw-r--r--    1 swan     users       31450 Sep 23 11:54 journ.afm
-rw-r--r--    1 swan     users       17673 Sep 23 11:55 journb.afm
-rw-r--r--    1 swan     users       13165 Sep 23 19:39 journi.afm
-rw-r--r--    1 swan     users        9505 Oct  3  2000 lazur14.afm
-rw-r--r--    1 swan     users       14602 Sep 23 19:27 magaz15.afm
-rw-r--r--    1 swan     users       18352 Sep 23 19:17 magaz16.afm
-rw-r--r--    1 swan     users       16053 Sep 23 19:25 magaz17.afm
-rw-r--r--    1 swan     users       17504 Oct  7 21:32 souven.afm
-rw-r--r--    1 swan     users       17525 Oct  7 21:43 souvenb.afm
-rw-r--r--    1 swan     users       14538 Sep 23 19:42 textb18.afm
-rw-r--r--    1 swan     users       21536 Sep 23 13:37 textb19.afm
-rw-r--r--    1 swan     users       20720 Sep 23 20:05 textb20.afm
-rw-r--r--    1 swan     users       28165 Jan 22  2004 times.afm
-rw-r--r--    1 swan     users       28192 Feb  1  2004 timesbd.afm
-rw-r--r--    1 swan     users       26950 Feb  1  2004 timesbi.afm
-rw-r--r--    1 swan     users       27420 Feb  1  2004 timesi.afm

./fonts/tfm:
total 4
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 public

./fonts/tfm/public:
total 8
drwxr-xr-x    2 swan     users        8192 Oct 12 22:36 pscyr

./fonts/tfm/public/pscyr:
total 1680
-rw-r--r--    1 swan     users        2336 Sep 27 09:58 facb6a.tfm
-rw-r--r--    1 swan     users        1464 Sep 27 09:58 facb7t.tfm
-rw-r--r--    1 swan     users        1340 Sep 27 09:58 facb8r.tfm
-rw-r--r--    1 swan     users        3144 Sep 27 09:58 facb8t.tfm
-rw-r--r--    1 swan     users        2680 Sep 27 09:58 facbc6a.tfm
-rw-r--r--    1 swan     users        2476 Sep 27 09:58 facbo6a.tfm
-rw-r--r--    1 swan     users        1592 Sep 27 09:58 facbo7t.tfm
-rw-r--r--    1 swan     users        1464 Sep 27 09:58 facbo8r.tfm
-rw-r--r--    1 swan     users        3268 Sep 27 09:58 facbo8t.tfm
-rw-r--r--    1 swan     users        2980 Sep 27 09:58 facr6a.tfm
-rw-r--r--    1 swan     users        1584 Sep 27 09:58 facr7t.tfm
-rw-r--r--    1 swan     users        1356 Sep 27 09:58 facr8r.tfm
-rw-r--r--    1 swan     users        3680 Sep 27 09:58 facr8t.tfm
-rw-r--r--    1 swan     users        2812 Sep 27 09:58 facrc6a.tfm
-rw-r--r--    1 swan     users        1712 Sep 27 09:58 facrc7t.tfm
-rw-r--r--    1 swan     users        7204 Sep 27 09:58 facrc8t.tfm
-rw-r--r--    1 swan     users        2552 Sep 27 09:58 facri6a.tfm
-rw-r--r--    1 swan     users        1572 Sep 27 09:58 facri7t.tfm
-rw-r--r--    1 swan     users        1396 Sep 27 09:58 facri8r.tfm
-rw-r--r--    1 swan     users        3120 Sep 27 09:58 facri8t.tfm
-rw-r--r--    1 swan     users        3112 Sep 27 09:58 facro6a.tfm
-rw-r--r--    1 swan     users        1716 Sep 27 09:58 facro7t.tfm
-rw-r--r--    1 swan     users        1484 Sep 27 09:58 facro8r.tfm
-rw-r--r--    1 swan     users        3812 Sep 27 09:58 facro8t.tfm
-rw-r--r--    1 swan     users        1748 Mar 28  2004 fadr6a.tfm
-rw-r--r--    1 swan     users        1888 Mar 28  2004 fadr6t.tfm
-rw-r--r--    1 swan     users        1188 Mar 28  2004 fadr7t.tfm
-rw-r--r--    1 swan     users        1316 Mar 28  2004 fadr8r.tfm
-rw-r--r--    1 swan     users        1804 Mar 28  2004 fadr8t.tfm
-rw-r--r--    1 swan     users        1876 Mar 28  2004 fadrc6t.tfm
-rw-r--r--    1 swan     users        1364 Mar 28  2004 fadrc7t.tfm
-rw-r--r--    1 swan     users        1808 Mar 28  2004 fadrc8t.tfm
-rw-r--r--    1 swan     users        6224 Sep 23 21:41 faqb6a.tfm
-rw-r--r--    1 swan     users        6212 Sep 23 21:41 faqb6d.tfm
-rw-r--r--    1 swan     users        3120 Sep 23 21:41 faqb7t.tfm
-rw-r--r--    1 swan     users        1388 Sep 23 21:41 faqb8r.tfm
-rw-r--r--    1 swan     users        9564 Sep 23 21:41 faqb8t.tfm
-rw-r--r--    1 swan     users        5604 Sep 23 21:41 faqbc6a.tfm
-rw-r--r--    1 swan     users        3572 Sep 23 21:41 faqbi6a.tfm
-rw-r--r--    1 swan     users        1972 Sep 23 21:41 faqbi7t.tfm
-rw-r--r--    1 swan     users        1484 Sep 23 21:41 faqbi8r.tfm
-rw-r--r--    1 swan     users        6596 Sep 23 21:41 faqbi8t.tfm
-rw-r--r--    1 swan     users        6380 Sep 23 21:41 faqbo6a.tfm
-rw-r--r--    1 swan     users        6356 Sep 23 21:41 faqbo6d.tfm
-rw-r--r--    1 swan     users        3264 Sep 23 21:41 faqbo7t.tfm
-rw-r--r--    1 swan     users        1548 Sep 23 21:41 faqbo8r.tfm
-rw-r--r--    1 swan     users        9708 Sep 23 21:41 faqbo8t.tfm
-rw-r--r--    1 swan     users        6652 Sep 23 21:41 faqr6a.tfm
-rw-r--r--    1 swan     users        6624 Sep 23 21:41 faqr6d.tfm
-rw-r--r--    1 swan     users        3488 Sep 23 21:41 faqr7t.tfm
-rw-r--r--    1 swan     users        1600 Sep 23 21:41 faqr8r.tfm
-rw-r--r--    1 swan     users       11120 Sep 23 21:41 faqr8t.tfm
-rw-r--r--    1 swan     users        6292 Sep 23 21:41 faqrc6a.tfm
-rw-r--r--    1 swan     users        3700 Sep 23 21:41 faqrc7t.tfm
-rw-r--r--    1 swan     users       24616 Sep 23 21:41 faqrc8t.tfm
-rw-r--r--    1 swan     users        5308 Sep 23 21:41 faqri6a.tfm
-rw-r--r--    1 swan     users        5260 Sep 23 21:41 faqri6d.tfm
-rw-r--r--    1 swan     users        2632 Sep 23 21:41 faqri7t.tfm
-rw-r--r--    1 swan     users        1496 Sep 23 21:41 faqri8r.tfm
-rw-r--r--    1 swan     users        7840 Sep 23 21:41 faqri8t.tfm
-rw-r--r--    1 swan     users        6800 Sep 23 21:41 faqro6a.tfm
-rw-r--r--    1 swan     users        6764 Sep 23 21:41 faqro6d.tfm
-rw-r--r--    1 swan     users        3632 Sep 23 21:41 faqro7t.tfm
-rw-r--r--    1 swan     users        1756 Sep 23 21:41 faqro8r.tfm
-rw-r--r--    1 swan     users       11256 Sep 23 21:41 faqro8t.tfm
-rw-r--r--    1 swan     users        1488 Mar 28  2004 farb6a.tfm
-rw-r--r--    1 swan     users        4284 Mar 28  2004 farb6t.tfm
-rw-r--r--    1 swan     users        1424 Mar 28  2004 farb7t.tfm
-rw-r--r--    1 swan     users        1084 Mar 28  2004 farb8r.tfm
-rw-r--r--    1 swan     users        3536 Mar 28  2004 farb8t.tfm
-rw-r--r--    1 swan     users        1508 Mar 28  2004 farbe6a.tfm
-rw-r--r--    1 swan     users        3136 Mar 28  2004 farbe6t.tfm
-rw-r--r--    1 swan     users        2772 Mar 28  2004 farbe7t.tfm
-rw-r--r--    1 swan     users        1080 Mar 28  2004 farbe8r.tfm
-rw-r--r--    1 swan     users        8388 Mar 28  2004 farbe8t.tfm
-rw-r--r--    1 swan     users        1744 Mar 28  2004 farbi6a.tfm
-rw-r--r--    1 swan     users        4364 Mar 28  2004 farbi6t.tfm
-rw-r--r--    1 swan     users        1696 Mar 28  2004 farbi7t.tfm
-rw-r--r--    1 swan     users        1332 Mar 28  2004 farbi8r.tfm
-rw-r--r--    1 swan     users        3736 Mar 28  2004 farbi8t.tfm
-rw-r--r--    1 swan     users        1604 Mar 28  2004 farbo6a.tfm
-rw-r--r--    1 swan     users        4400 Mar 28  2004 farbo6t.tfm
-rw-r--r--    1 swan     users        1528 Mar 28  2004 farbo7t.tfm
-rw-r--r--    1 swan     users        1192 Mar 28  2004 farbo8r.tfm
-rw-r--r--    1 swan     users        3644 Mar 28  2004 farbo8t.tfm
-rw-r--r--    1 swan     users        1488 Mar 28  2004 farr6a.tfm
-rw-r--r--    1 swan     users        4336 Mar 28  2004 farr6t.tfm
-rw-r--r--    1 swan     users        1464 Mar 28  2004 farr7t.tfm
-rw-r--r--    1 swan     users        1140 Mar 28  2004 farr8r.tfm
-rw-r--r--    1 swan     users        3644 Mar 28  2004 farr8t.tfm
-rw-r--r--    1 swan     users        5608 Mar 28  2004 farrc6t.tfm
-rw-r--r--    1 swan     users        1848 Mar 28  2004 farrc7t.tfm
-rw-r--r--    1 swan     users        6368 Mar 28  2004 farrc8t.tfm
-rw-r--r--    1 swan     users        1796 Mar 28  2004 farri6a.tfm
-rw-r--r--    1 swan     users        4380 Mar 28  2004 farri6t.tfm
-rw-r--r--    1 swan     users        1596 Mar 28  2004 farri7t.tfm
-rw-r--r--    1 swan     users        1324 Mar 28  2004 farri8r.tfm
-rw-r--r--    1 swan     users        3764 Mar 28  2004 farri8t.tfm
-rw-r--r--    1 swan     users        1592 Mar 28  2004 farro6a.tfm
-rw-r--r--    1 swan     users        4440 Mar 28  2004 farro6t.tfm
-rw-r--r--    1 swan     users        1588 Mar 28  2004 farro7t.tfm
-rw-r--r--    1 swan     users        1252 Mar 28  2004 farro8r.tfm
-rw-r--r--    1 swan     users        3764 Mar 28  2004 farro8t.tfm
-rw-r--r--    1 swan     users        2052 Oct  7 21:50 fcob6a.tfm
-rw-r--r--    1 swan     users        1292 Oct  7 21:50 fcob7t.tfm
-rw-r--r--    1 swan     users        1352 Oct  7 21:50 fcob8r.tfm
-rw-r--r--    1 swan     users        2624 Oct  7 21:50 fcob8t.tfm
-rw-r--r--    1 swan     users        2220 Oct  7 21:50 fcobc6a.tfm
-rw-r--r--    1 swan     users        2180 Oct  7 21:50 fcobo6a.tfm
-rw-r--r--    1 swan     users        1416 Oct  7 21:50 fcobo7t.tfm
-rw-r--r--    1 swan     users        1480 Oct  7 21:50 fcobo8r.tfm
-rw-r--r--    1 swan     users        2752 Oct  7 21:50 fcobo8t.tfm
-rw-r--r--    1 swan     users        2024 Oct  7 21:50 fcor6a.tfm
-rw-r--r--    1 swan     users        1248 Oct  7 21:50 fcor7t.tfm
-rw-r--r--    1 swan     users        1316 Oct  7 21:50 fcor8r.tfm
-rw-r--r--    1 swan     users        2512 Oct  7 21:50 fcor8t.tfm
-rw-r--r--    1 swan     users        2096 Oct  7 21:50 fcorc6a.tfm
-rw-r--r--    1 swan     users        1484 Oct  7 21:50 fcorc7t.tfm
-rw-r--r--    1 swan     users        4484 Oct  7 21:50 fcorc8t.tfm
-rw-r--r--    1 swan     users        1976 Oct  7 21:50 fcori6a.tfm
-rw-r--r--    1 swan     users        1268 Oct  7 21:50 fcori7t.tfm
-rw-r--r--    1 swan     users        1416 Oct  7 21:50 fcori8r.tfm
-rw-r--r--    1 swan     users        1852 Oct  7 21:50 fcori8t.tfm
-rw-r--r--    1 swan     users        2172 Oct  7 21:50 fcoro6a.tfm
-rw-r--r--    1 swan     users        1384 Oct  7 21:50 fcoro7t.tfm
-rw-r--r--    1 swan     users        1452 Oct  7 21:50 fcoro8r.tfm
-rw-r--r--    1 swan     users        2648 Oct  7 21:50 fcoro8t.tfm
-rw-r--r--    1 swan     users        1680 Mar 28  2004 fcpr6a.tfm
-rw-r--r--    1 swan     users        4616 Mar 28  2004 fcpr6t.tfm
-rw-r--r--    1 swan     users        2176 Mar 28  2004 fcpr7t.tfm
-rw-r--r--    1 swan     users        1228 Mar 28  2004 fcpr8r.tfm
-rw-r--r--    1 swan     users        4260 Mar 28  2004 fcpr8t.tfm
-rw-r--r--    1 swan     users        5436 Mar 28  2004 fcprc6t.tfm
-rw-r--r--    1 swan     users        2188 Mar 28  2004 fcprc7t.tfm
-rw-r--r--    1 swan     users        6040 Mar 28  2004 fcprc8t.tfm
-rw-r--r--    1 swan     users        1384 Sep 30 07:03 fcrb6a.tfm
-rw-r--r--    1 swan     users         792 Sep 30 07:03 fcrb7t.tfm
-rw-r--r--    1 swan     users         984 Sep 30 07:03 fcrb8r.tfm
-rw-r--r--    1 swan     users        1392 Sep 30 07:03 fcrb8t.tfm
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 fcrbi6a.tfm
-rw-r--r--    1 swan     users         992 Sep 30 07:03 fcrbi7t.tfm
-rw-r--r--    1 swan     users        1224 Sep 30 07:03 fcrbi8r.tfm
-rw-r--r--    1 swan     users        1608 Sep 30 07:03 fcrbi8t.tfm
-rw-r--r--    1 swan     users        1384 Sep 30 07:03 fcrr6a.tfm
-rw-r--r--    1 swan     users         792 Sep 30 07:03 fcrr7t.tfm
-rw-r--r--    1 swan     users         984 Sep 30 07:03 fcrr8r.tfm
-rw-r--r--    1 swan     users        1392 Sep 30 07:03 fcrr8t.tfm
-rw-r--r--    1 swan     users        1620 Sep 30 07:03 fcrri6a.tfm
-rw-r--r--    1 swan     users         932 Sep 30 07:03 fcrri7t.tfm
-rw-r--r--    1 swan     users        1144 Sep 30 07:03 fcrri8r.tfm
-rw-r--r--    1 swan     users        1548 Sep 30 07:03 fcrri8t.tfm
-rw-r--r--    1 swan     users        1392 Sep 30 07:03 ferb6a.tfm
-rw-r--r--    1 swan     users         796 Sep 30 07:03 ferb7t.tfm
-rw-r--r--    1 swan     users         988 Sep 30 07:03 ferb8r.tfm
-rw-r--r--    1 swan     users        1404 Sep 30 07:03 ferb8t.tfm
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 ferbi6a.tfm
-rw-r--r--    1 swan     users        1008 Sep 30 07:03 ferbi7t.tfm
-rw-r--r--    1 swan     users        1236 Sep 30 07:03 ferbi8r.tfm
-rw-r--r--    1 swan     users        1624 Sep 30 07:03 ferbi8t.tfm
-rw-r--r--    1 swan     users        1384 Sep 30 07:03 ferr6a.tfm
-rw-r--r--    1 swan     users         792 Sep 30 07:03 ferr7t.tfm
-rw-r--r--    1 swan     users         984 Sep 30 07:03 ferr8r.tfm
-rw-r--r--    1 swan     users        1392 Sep 30 07:03 ferr8t.tfm
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 ferri6a.tfm
-rw-r--r--    1 swan     users         968 Sep 30 07:03 ferri7t.tfm
-rw-r--r--    1 swan     users        1184 Sep 30 07:03 ferri8r.tfm
-rw-r--r--    1 swan     users        1572 Sep 30 07:03 ferri8t.tfm
-rw-r--r--    1 swan     users        2428 Sep 25 22:51 fhab6a.tfm
-rw-r--r--    1 swan     users        1452 Sep 25 22:51 fhab7t.tfm
-rw-r--r--    1 swan     users        1300 Sep 25 22:51 fhab8r.tfm
-rw-r--r--    1 swan     users        2736 Sep 25 22:51 fhab8t.tfm
-rw-r--r--    1 swan     users        2360 Sep 25 22:51 fhabc6a.tfm
-rw-r--r--    1 swan     users        2572 Sep 25 22:51 fhabo6a.tfm
-rw-r--r--    1 swan     users        1584 Sep 25 22:51 fhabo7t.tfm
-rw-r--r--    1 swan     users        1436 Sep 25 22:51 fhabo8r.tfm
-rw-r--r--    1 swan     users        2864 Sep 25 22:51 fhabo8t.tfm
-rw-r--r--    1 swan     users        2724 Sep 25 22:51 fhar6a.tfm
-rw-r--r--    1 swan     users        1444 Sep 25 22:51 fhar7t.tfm
-rw-r--r--    1 swan     users        1320 Sep 25 22:51 fhar8r.tfm
-rw-r--r--    1 swan     users        2956 Sep 25 22:51 fhar8t.tfm
-rw-r--r--    1 swan     users        2608 Sep 25 22:51 fharc6a.tfm
-rw-r--r--    1 swan     users        1648 Sep 25 22:51 fharc7t.tfm
-rw-r--r--    1 swan     users        5384 Sep 25 22:51 fharc8t.tfm
-rw-r--r--    1 swan     users        2332 Sep 25 22:51 fhari6a.tfm
-rw-r--r--    1 swan     users        1528 Sep 25 22:51 fhari7t.tfm
-rw-r--r--    1 swan     users        1496 Sep 25 22:51 fhari8r.tfm
-rw-r--r--    1 swan     users        2592 Sep 25 22:51 fhari8t.tfm
-rw-r--r--    1 swan     users        2848 Sep 25 22:51 fharo6a.tfm
-rw-r--r--    1 swan     users        1572 Sep 25 22:51 fharo7t.tfm
-rw-r--r--    1 swan     users        1456 Sep 25 22:51 fharo8r.tfm
-rw-r--r--    1 swan     users        3076 Sep 25 22:51 fharo8t.tfm
-rw-r--r--    1 swan     users        2920 Sep 23 21:41 fjnb6a.tfm
-rw-r--r--    1 swan     users        2920 Sep 23 21:41 fjnb6d.tfm
-rw-r--r--    1 swan     users        1568 Sep 23 21:41 fjnb7t.tfm
-rw-r--r--    1 swan     users        1296 Sep 23 21:41 fjnb8r.tfm
-rw-r--r--    1 swan     users        3596 Sep 23 21:41 fjnb8t.tfm
-rw-r--r--    1 swan     users        3352 Sep 23 21:41 fjnbc6a.tfm
-rw-r--r--    1 swan     users        3028 Sep 23 21:41 fjnbo6a.tfm
-rw-r--r--    1 swan     users        3024 Sep 23 21:41 fjnbo6d.tfm
-rw-r--r--    1 swan     users        1676 Sep 23 21:41 fjnbo7t.tfm
-rw-r--r--    1 swan     users        1404 Sep 23 21:41 fjnbo8r.tfm
-rw-r--r--    1 swan     users        3700 Sep 23 21:41 fjnbo8t.tfm
-rw-r--r--    1 swan     users        5576 Sep 23 21:41 fjnr6a.tfm
-rw-r--r--    1 swan     users        5548 Sep 23 21:41 fjnr6d.tfm
-rw-r--r--    1 swan     users        2764 Sep 23 21:41 fjnr7t.tfm
-rw-r--r--    1 swan     users        1576 Sep 23 21:41 fjnr8r.tfm
-rw-r--r--    1 swan     users        7472 Sep 23 21:41 fjnr8t.tfm
-rw-r--r--    1 swan     users        4680 Sep 23 21:41 fjnrc6a.tfm
-rw-r--r--    1 swan     users        2744 Sep 23 21:41 fjnrc7t.tfm
-rw-r--r--    1 swan     users       16080 Sep 23 21:41 fjnrc8t.tfm
-rw-r--r--    1 swan     users        2288 Sep 23 21:41 fjnri6a.tfm
-rw-r--r--    1 swan     users        2276 Sep 23 21:41 fjnri6d.tfm
-rw-r--r--    1 swan     users        1580 Sep 23 21:41 fjnri7t.tfm
-rw-r--r--    1 swan     users        1364 Sep 23 21:41 fjnri8r.tfm
-rw-r--r--    1 swan     users        4368 Sep 23 21:42 fjnri8t.tfm
-rw-r--r--    1 swan     users        5688 Sep 23 21:42 fjnro6a.tfm
-rw-r--r--    1 swan     users        5652 Sep 23 21:42 fjnro6d.tfm
-rw-r--r--    1 swan     users        2876 Sep 23 21:42 fjnro7t.tfm
-rw-r--r--    1 swan     users        1700 Sep 23 21:41 fjnro8r.tfm
-rw-r--r--    1 swan     users        7576 Sep 23 21:42 fjnro8t.tfm
-rw-r--r--    1 swan     users        1492 Mar 28  2004 flzr6a.tfm
-rw-r--r--    1 swan     users        1628 Mar 28  2004 flzr6t.tfm
-rw-r--r--    1 swan     users        1052 Mar 28  2004 flzr7t.tfm
-rw-r--r--    1 swan     users        1188 Mar 28  2004 flzr8r.tfm
-rw-r--r--    1 swan     users        1636 Mar 28  2004 flzrc6t.tfm
-rw-r--r--    1 swan     users        1228 Mar 28  2004 flzrc7t.tfm
-rw-r--r--    1 swan     users        1612 Mar 28  2004 flzro6a.tfm
-rw-r--r--    1 swan     users        1748 Mar 28  2004 flzro6t.tfm
-rw-r--r--    1 swan     users        1216 Mar 28  2004 flzro7t.tfm
-rw-r--r--    1 swan     users        1300 Mar 28  2004 flzro8r.tfm
-rw-r--r--    1 swan     users        2736 Sep 23 21:42 fmab6a.tfm
-rw-r--r--    1 swan     users        1476 Sep 23 21:42 fmab7t.tfm
-rw-r--r--    1 swan     users        1316 Sep 23 21:41 fmab8r.tfm
-rw-r--r--    1 swan     users        2708 Sep 23 21:42 fmab8t.tfm
-rw-r--r--    1 swan     users        2672 Sep 23 21:42 fmabc6a.tfm
-rw-r--r--    1 swan     users        2840 Sep 23 21:42 fmabo6a.tfm
-rw-r--r--    1 swan     users        1592 Sep 23 21:42 fmabo7t.tfm
-rw-r--r--    1 swan     users        1408 Sep 23 21:41 fmabo8r.tfm
-rw-r--r--    1 swan     users        2808 Sep 23 21:42 fmabo8t.tfm
-rw-r--r--    1 swan     users        3156 Sep 23 21:42 fmar6a.tfm
-rw-r--r--    1 swan     users        1840 Sep 23 21:42 fmar7t.tfm
-rw-r--r--    1 swan     users        1320 Sep 23 21:41 fmar8r.tfm
-rw-r--r--    1 swan     users        5572 Sep 23 21:42 fmar8t.tfm
-rw-r--r--    1 swan     users        3080 Sep 23 21:42 fmarc6a.tfm
-rw-r--r--    1 swan     users        2544 Sep 23 21:42 fmarc7t.tfm
-rw-r--r--    1 swan     users       13288 Sep 23 21:42 fmarc8t.tfm
-rw-r--r--    1 swan     users        2504 Sep 23 21:42 fmari6a.tfm
-rw-r--r--    1 swan     users        1332 Sep 23 21:42 fmari7t.tfm
-rw-r--r--    1 swan     users        1428 Sep 23 21:41 fmari8r.tfm
-rw-r--r--    1 swan     users        2048 Sep 23 21:42 fmari8t.tfm
-rw-r--r--    1 swan     users        3276 Sep 23 21:42 fmaro6a.tfm
-rw-r--r--    1 swan     users        1960 Sep 23 21:42 fmaro7t.tfm
-rw-r--r--    1 swan     users        1428 Sep 23 21:41 fmaro8r.tfm
-rw-r--r--    1 swan     users        5696 Sep 23 21:42 fmaro8t.tfm
-rw-r--r--    1 swan     users        2992 Oct  7 21:50 fsvb6a.tfm
-rw-r--r--    1 swan     users        1580 Oct  7 21:50 fsvb7t.tfm
-rw-r--r--    1 swan     users        1304 Oct  7 21:50 fsvb8r.tfm
-rw-r--r--    1 swan     users        4296 Oct  7 21:50 fsvb8t.tfm
-rw-r--r--    1 swan     users        3044 Oct  7 21:50 fsvbc6a.tfm
-rw-r--r--    1 swan     users        3128 Oct  7 21:50 fsvbo6a.tfm
-rw-r--r--    1 swan     users        1704 Oct  7 21:50 fsvbo7t.tfm
-rw-r--r--    1 swan     users        1420 Oct  7 21:50 fsvbo8r.tfm
-rw-r--r--    1 swan     users        4416 Oct  7 21:50 fsvbo8t.tfm
-rw-r--r--    1 swan     users        2920 Oct  7 21:50 fsvr6a.tfm
-rw-r--r--    1 swan     users        1420 Oct  7 21:50 fsvr7t.tfm
-rw-r--r--    1 swan     users        1276 Oct  7 21:50 fsvr8r.tfm
-rw-r--r--    1 swan     users        3800 Oct  7 21:50 fsvr8t.tfm
-rw-r--r--    1 swan     users        3076 Oct  7 21:50 fsvrc6a.tfm
-rw-r--r--    1 swan     users        1964 Oct  7 21:50 fsvrc7t.tfm
-rw-r--r--    1 swan     users        8696 Oct  7 21:50 fsvrc8t.tfm
-rw-r--r--    1 swan     users        3052 Oct  7 21:50 fsvro6a.tfm
-rw-r--r--    1 swan     users        1544 Oct  7 21:50 fsvro7t.tfm
-rw-r--r--    1 swan     users        1388 Oct  7 21:50 fsvro8r.tfm
-rw-r--r--    1 swan     users        3924 Oct  7 21:50 fsvro8t.tfm
-rw-r--r--    1 swan     users        1500 Mar 28  2004 ftmb6a.tfm
-rw-r--r--    1 swan     users        4532 Mar 28  2004 ftmb6t.tfm
-rw-r--r--    1 swan     users        1480 Mar 28  2004 ftmb7t.tfm
-rw-r--r--    1 swan     users        1140 Mar 28  2004 ftmb8r.tfm
-rw-r--r--    1 swan     users        3744 Mar 28  2004 ftmb8t.tfm
-rw-r--r--    1 swan     users        1744 Mar 28  2004 ftmbi6a.tfm
-rw-r--r--    1 swan     users        4580 Mar 28  2004 ftmbi6t.tfm
-rw-r--r--    1 swan     users        1688 Mar 28  2004 ftmbi7t.tfm
-rw-r--r--    1 swan     users        1296 Mar 28  2004 ftmbi8r.tfm
-rw-r--r--    1 swan     users        3816 Mar 28  2004 ftmbi8t.tfm
-rw-r--r--    1 swan     users        1620 Mar 28  2004 ftmbo6a.tfm
-rw-r--r--    1 swan     users        4652 Mar 28  2004 ftmbo6t.tfm
-rw-r--r--    1 swan     users        1596 Mar 28  2004 ftmbo7t.tfm
-rw-r--r--    1 swan     users        1244 Mar 28  2004 ftmbo8r.tfm
-rw-r--r--    1 swan     users        3860 Mar 28  2004 ftmbo8t.tfm
-rw-r--r--    1 swan     users        1516 Mar 28  2004 ftmr6a.tfm
-rw-r--r--    1 swan     users        4564 Mar 28  2004 ftmr6t.tfm
-rw-r--r--    1 swan     users        1520 Mar 28  2004 ftmr7t.tfm
-rw-r--r--    1 swan     users        1156 Mar 28  2004 ftmr8r.tfm
-rw-r--r--    1 swan     users        3752 Mar 28  2004 ftmr8t.tfm
-rw-r--r--    1 swan     users        5680 Mar 28  2004 ftmrc6t.tfm
-rw-r--r--    1 swan     users        1884 Mar 28  2004 ftmrc7t.tfm
-rw-r--r--    1 swan     users        6440 Mar 28  2004 ftmrc8t.tfm
-rw-r--r--    1 swan     users        1748 Mar 28  2004 ftmri6a.tfm
-rw-r--r--    1 swan     users        4596 Mar 28  2004 ftmri6t.tfm
-rw-r--r--    1 swan     users        1684 Mar 28  2004 ftmri7t.tfm
-rw-r--r--    1 swan     users        1296 Mar 28  2004 ftmri8r.tfm
-rw-r--r--    1 swan     users        3832 Mar 28  2004 ftmri8t.tfm
-rw-r--r--    1 swan     users        1640 Mar 28  2004 ftmro6a.tfm
-rw-r--r--    1 swan     users        4688 Mar 28  2004 ftmro6t.tfm
-rw-r--r--    1 swan     users        1636 Mar 28  2004 ftmro7t.tfm
-rw-r--r--    1 swan     users        1268 Mar 28  2004 ftmro8r.tfm
-rw-r--r--    1 swan     users        3868 Mar 28  2004 ftmro8t.tfm
-rw-r--r--    1 swan     users        3744 Sep 23 21:42 ftxb6a.tfm
-rw-r--r--    1 swan     users        3720 Sep 23 21:42 ftxb6d.tfm
-rw-r--r--    1 swan     users        2160 Sep 23 21:42 ftxb7t.tfm
-rw-r--r--    1 swan     users        1356 Sep 23 21:41 ftxb8r.tfm
-rw-r--r--    1 swan     users        6984 Sep 23 21:42 ftxb8t.tfm
-rw-r--r--    1 swan     users        4220 Sep 23 21:42 ftxbc6a.tfm
-rw-r--r--    1 swan     users        3880 Sep 23 21:42 ftxbo6a.tfm
-rw-r--r--    1 swan     users        3840 Sep 23 21:42 ftxbo6d.tfm
-rw-r--r--    1 swan     users        2296 Sep 23 21:42 ftxbo7t.tfm
-rw-r--r--    1 swan     users        1492 Sep 23 21:41 ftxbo8r.tfm
-rw-r--r--    1 swan     users        7108 Sep 23 21:42 ftxbo8t.tfm
-rw-r--r--    1 swan     users        3736 Sep 23 21:42 ftxr6a.tfm
-rw-r--r--    1 swan     users        3688 Sep 23 21:42 ftxr6d.tfm
-rw-r--r--    1 swan     users        2036 Sep 23 21:42 ftxr7t.tfm
-rw-r--r--    1 swan     users        1624 Sep 23 21:41 ftxr8r.tfm
-rw-r--r--    1 swan     users        6112 Sep 23 21:42 ftxr8t.tfm
-rw-r--r--    1 swan     users        3780 Sep 23 21:42 ftxrc6a.tfm
-rw-r--r--    1 swan     users        2396 Sep 23 21:42 ftxrc7t.tfm
-rw-r--r--    1 swan     users       13668 Sep 23 21:42 ftxrc8t.tfm
-rw-r--r--    1 swan     users        2680 Sep 23 21:42 ftxri6a.tfm
-rw-r--r--    1 swan     users        2632 Sep 23 21:42 ftxri6d.tfm
-rw-r--r--    1 swan     users        1840 Sep 23 21:42 ftxri7t.tfm
-rw-r--r--    1 swan     users        1560 Sep 23 21:41 ftxri8r.tfm
-rw-r--r--    1 swan     users        5328 Sep 23 21:42 ftxri8t.tfm
-rw-r--r--    1 swan     users        3884 Sep 23 21:42 ftxro6a.tfm
-rw-r--r--    1 swan     users        3812 Sep 23 21:42 ftxro6d.tfm
-rw-r--r--    1 swan     users        2180 Sep 23 21:42 ftxro7t.tfm
-rw-r--r--    1 swan     users        1772 Sep 23 21:41 ftxro8r.tfm
-rw-r--r--    1 swan     users        6244 Sep 23 21:42 ftxro8t.tfm
-rw-r--r--    1 swan     users        1792 Sep 23 22:42 zfaqcmbm.tfm
-rw-r--r--    1 swan     users        2176 Sep 23 22:42 zfaqcmrm.tfm

./fonts/type1:
total 4
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 public

./fonts/type1/public:
total 4
drwxr-xr-x    2 swan     users        4096 Mar 27  2004 pscyr

./fonts/type1/public/pscyr:
total 2116
-rw-r--r--    1 swan     users       47187 Sep 27 09:50 acade1.pfb
-rw-r--r--    1 swan     users       42286 Sep 26 22:54 acade2.pfb
-rw-r--r--    1 swan     users       41604 Sep 26 22:52 acade3.pfb
-rw-r--r--    1 swan     users       27115 Sep 17  2000 adver4.pfb
-rw-r--r--    1 swan     users       46740 Sep 23 18:56 antiq4.pfb
-rw-r--r--    1 swan     users       46932 Sep 23 18:54 antiq5.pfb
-rw-r--r--    1 swan     users       50303 Sep 23 09:59 antiq6.pfb
-rw-r--r--    1 swan     users       48304 Sep 23 12:54 antiq7.pfb
-rw-r--r--    1 swan     users       39207 Jan 21  2004 arial.pfb
-rw-r--r--    1 swan     users       40202 Jan 31  2004 arialbd.pfb
-rw-r--r--    1 swan     users       39291 Jan 31  2004 arialbi.pfb
-rw-r--r--    1 swan     users       37273 Sep 24  2000 ariale.pfb
-rw-r--r--    1 swan     users       40104 Jan 31  2004 ariali.pfb
-rw-r--r--    1 swan     users       38994 Oct  7 10:46 colle10.pfb
-rw-r--r--    1 swan     users       43851 Oct  7 11:05 colle8.pfb
-rw-r--r--    1 swan     users       40287 Oct  4 21:22 colle9.pfb
-rw-r--r--    1 swan     users       59397 Dec 10  2000 cooper.pfb
-rw-r--r--    1 swan     users       50734 Sep 28 23:06 cour.pfb
-rw-r--r--    1 swan     users       51030 Sep 28 23:06 courbd.pfb
-rw-r--r--    1 swan     users       51299 Sep 27 23:47 courbi.pfb
-rw-r--r--    1 swan     users       50695 Sep 27 23:46 couri.pfb
-rw-r--r--    1 swan     users       49425 Sep 28 22:52 ercour.pfb
-rw-r--r--    1 swan     users       63554 Sep 28 23:05 ercourb.pfb
-rw-r--r--    1 swan     users       69571 Sep 30 00:11 ercourbi.pfb
-rw-r--r--    1 swan     users       69129 Sep 30 00:11 ercouri.pfb
-rw-r--r--    1 swan     users       38621 Sep 25 22:43 handb11.pfb
-rw-r--r--    1 swan     users       34971 Sep 25 14:06 handb12.pfb
-rw-r--r--    1 swan     users       34447 Sep 25 22:15 handb13.pfb
-rw-r--r--    1 swan     users       50301 Sep 23 11:54 journ.pfb
-rw-r--r--    1 swan     users       47490 Sep 23 11:55 journb.pfb
-rw-r--r--    1 swan     users       50084 Sep 23 19:39 journi.pfb
-rw-r--r--    1 swan     users       41759 Sep 24  2000 lazur14.pfb
-rw-r--r--    1 swan     users       32821 Sep 23 19:27 magaz15.pfb
-rw-r--r--    1 swan     users       33305 Sep 23 19:17 magaz16.pfb
-rw-r--r--    1 swan     users       34017 Sep 23 19:26 magaz17.pfb
-rw-r--r--    1 swan     users       47307 Oct  7 21:32 souven.pfb
-rw-r--r--    1 swan     users       46744 Oct  7 21:43 souvenb.pfb
-rw-r--r--    1 swan     users       37716 Sep 23 19:42 textb18.pfb
-rw-r--r--    1 swan     users       37036 Sep 23 13:37 textb19.pfb
-rw-r--r--    1 swan     users       37946 Sep 23 20:05 textb20.pfb
-rw-r--r--    1 swan     users       53726 Jan 22  2004 times.pfb
-rw-r--r--    1 swan     users       53890 Feb  1  2004 timesbd.pfb
-rw-r--r--    1 swan     users       51884 Feb  1  2004 timesbi.pfb
-rw-r--r--    1 swan     users       52795 Feb  1  2004 timesi.pfb

./fonts/vf:
total 4
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 public

./fonts/vf/public:
total 8
drwxr-xr-x    2 swan     users        8192 Oct 12 22:37 pscyr

./fonts/vf/public/pscyr:
total 884
-rw-r--r--    1 swan     users         952 Sep 27 09:58 facb7t.vf
-rw-r--r--    1 swan     users        3192 Sep 27 09:58 facb8t.vf
-rw-r--r--    1 swan     users        4632 Sep 27 09:58 facbc6a.vf
-rw-r--r--    1 swan     users         952 Sep 27 09:58 facbo7t.vf
-rw-r--r--    1 swan     users        3212 Sep 27 09:58 facbo8t.vf
-rw-r--r--    1 swan     users         964 Sep 27 09:58 facr7t.vf
-rw-r--r--    1 swan     users        2996 Sep 27 09:58 facr8t.vf
-rw-r--r--    1 swan     users        4592 Sep 27 09:58 facrc6a.vf
-rw-r--r--    1 swan     users        1524 Sep 27 09:58 facrc7t.vf
-rw-r--r--    1 swan     users        4416 Sep 27 09:58 facrc8t.vf
-rw-r--r--    1 swan     users         960 Sep 27 09:58 facri7t.vf
-rw-r--r--    1 swan     users        3260 Sep 27 09:58 facri8t.vf
-rw-r--r--    1 swan     users         964 Sep 27 09:58 facro7t.vf
-rw-r--r--    1 swan     users        3008 Sep 27 09:58 facro8t.vf
-rw-r--r--    1 swan     users         956 Sep 23 21:41 faqb7t.vf
-rw-r--r--    1 swan     users        3016 Sep 23 21:41 faqb8t.vf
-rw-r--r--    1 swan     users        4504 Sep 23 21:41 faqbc6a.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:41 faqbi7t.vf
-rw-r--r--    1 swan     users        3260 Sep 23 21:41 faqbi8t.vf
-rw-r--r--    1 swan     users         956 Sep 23 21:41 faqbo7t.vf
-rw-r--r--    1 swan     users        3016 Sep 23 21:41 faqbo8t.vf
-rw-r--r--    1 swan     users         968 Sep 23 21:41 faqr7t.vf
-rw-r--r--    1 swan     users        2992 Sep 23 21:41 faqr8t.vf
-rw-r--r--    1 swan     users        4432 Sep 23 21:41 faqrc6a.vf
-rw-r--r--    1 swan     users        1536 Sep 23 21:41 faqrc7t.vf
-rw-r--r--    1 swan     users        4376 Sep 23 21:41 faqrc8t.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:41 faqri7t.vf
-rw-r--r--    1 swan     users        2924 Sep 23 21:41 faqri8t.vf
-rw-r--r--    1 swan     users         968 Sep 23 21:41 faqro7t.vf
-rw-r--r--    1 swan     users        3016 Sep 23 21:41 faqro8t.vf
-rw-r--r--    1 swan     users        3324 Mar 28  2004 farb6t.vf
-rw-r--r--    1 swan     users         956 Mar 28  2004 farb7t.vf
-rw-r--r--    1 swan     users        3068 Mar 28  2004 farb8t.vf
-rw-r--r--    1 swan     users        3384 Mar 28  2004 farbe6t.vf
-rw-r--r--    1 swan     users         968 Mar 28  2004 farbe7t.vf
-rw-r--r--    1 swan     users        3068 Mar 28  2004 farbe8t.vf
-rw-r--r--    1 swan     users        3332 Mar 28  2004 farbi6t.vf
-rw-r--r--    1 swan     users         968 Mar 28  2004 farbi7t.vf
-rw-r--r--    1 swan     users        3084 Mar 28  2004 farbi8t.vf
-rw-r--r--    1 swan     users        3324 Mar 28  2004 farbo6t.vf
-rw-r--r--    1 swan     users         956 Mar 28  2004 farbo7t.vf
-rw-r--r--    1 swan     users        3076 Mar 28  2004 farbo8t.vf
-rw-r--r--    1 swan     users        3332 Mar 28  2004 farr6t.vf
-rw-r--r--    1 swan     users         964 Mar 28  2004 farr7t.vf
-rw-r--r--    1 swan     users        3064 Mar 28  2004 farr8t.vf
-rw-r--r--    1 swan     users        4644 Mar 28  2004 farrc6t.vf
-rw-r--r--    1 swan     users        1528 Mar 28  2004 farrc7t.vf
-rw-r--r--    1 swan     users        4472 Mar 28  2004 farrc8t.vf
-rw-r--r--    1 swan     users        3324 Mar 28  2004 farri6t.vf
-rw-r--r--    1 swan     users         956 Mar 28  2004 farri7t.vf
-rw-r--r--    1 swan     users        3076 Mar 28  2004 farri8t.vf
-rw-r--r--    1 swan     users        3332 Mar 28  2004 farro6t.vf
-rw-r--r--    1 swan     users         968 Mar 28  2004 farro7t.vf
-rw-r--r--    1 swan     users        3072 Mar 28  2004 farro8t.vf
-rw-r--r--    1 swan     users         952 Oct  7 21:50 fcob7t.vf
-rw-r--r--    1 swan     users        3232 Oct  7 21:50 fcob8t.vf
-rw-r--r--    1 swan     users        4632 Oct  7 21:50 fcobc6a.vf
-rw-r--r--    1 swan     users         952 Oct  7 21:50 fcobo7t.vf
-rw-r--r--    1 swan     users        3248 Oct  7 21:50 fcobo8t.vf
-rw-r--r--    1 swan     users         948 Oct  7 21:50 fcor7t.vf
-rw-r--r--    1 swan     users        3008 Oct  7 21:50 fcor8t.vf
-rw-r--r--    1 swan     users        4592 Oct  7 21:50 fcorc6a.vf
-rw-r--r--    1 swan     users        1524 Oct  7 21:50 fcorc7t.vf
-rw-r--r--    1 swan     users        4388 Oct  7 21:50 fcorc8t.vf
-rw-r--r--    1 swan     users         952 Oct  7 21:50 fcori7t.vf
-rw-r--r--    1 swan     users        3136 Oct  7 21:50 fcori8t.vf
-rw-r--r--    1 swan     users         952 Oct  7 21:50 fcoro7t.vf
-rw-r--r--    1 swan     users        3036 Oct  7 21:50 fcoro8t.vf
-rw-r--r--    1 swan     users        4384 Mar 28  2004 fcpr6t.vf
-rw-r--r--    1 swan     users         980 Mar 28  2004 fcpr7t.vf
-rw-r--r--    1 swan     users        3544 Mar 28  2004 fcpr8t.vf
-rw-r--r--    1 swan     users        5612 Mar 28  2004 fcprc6t.vf
-rw-r--r--    1 swan     users        1556 Mar 28  2004 fcprc7t.vf
-rw-r--r--    1 swan     users        4952 Mar 28  2004 fcprc8t.vf
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 fcrb7t.vf
-rw-r--r--    1 swan     users        2996 Sep 30 07:03 fcrb8t.vf
-rw-r--r--    1 swan     users        1640 Sep 30 07:03 fcrbi7t.vf
-rw-r--r--    1 swan     users        3264 Sep 30 07:03 fcrbi8t.vf
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 fcrr7t.vf
-rw-r--r--    1 swan     users        2996 Sep 30 07:03 fcrr8t.vf
-rw-r--r--    1 swan     users        1640 Sep 30 07:03 fcrri7t.vf
-rw-r--r--    1 swan     users        3232 Sep 30 07:03 fcrri8t.vf
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 ferb7t.vf
-rw-r--r--    1 swan     users        2996 Sep 30 07:03 ferb8t.vf
-rw-r--r--    1 swan     users        1640 Sep 30 07:03 ferbi7t.vf
-rw-r--r--    1 swan     users        3472 Sep 30 07:03 ferbi8t.vf
-rw-r--r--    1 swan     users        1636 Sep 30 07:03 ferr7t.vf
-rw-r--r--    1 swan     users        2996 Sep 30 07:03 ferr8t.vf
-rw-r--r--    1 swan     users        1640 Sep 30 07:03 ferri7t.vf
-rw-r--r--    1 swan     users        3440 Sep 30 07:03 ferri8t.vf
-rw-r--r--    1 swan     users         952 Sep 25 22:51 fhab7t.vf
-rw-r--r--    1 swan     users        3200 Sep 25 22:51 fhab8t.vf
-rw-r--r--    1 swan     users        5032 Sep 25 22:51 fhabc6a.vf
-rw-r--r--    1 swan     users         952 Sep 25 22:51 fhabo7t.vf
-rw-r--r--    1 swan     users        3212 Sep 25 22:51 fhabo8t.vf
-rw-r--r--    1 swan     users         948 Sep 25 22:51 fhar7t.vf
-rw-r--r--    1 swan     users        2992 Sep 25 22:51 fhar8t.vf
-rw-r--r--    1 swan     users        4912 Sep 25 22:51 fharc6a.vf
-rw-r--r--    1 swan     users        1524 Sep 25 22:51 fharc7t.vf
-rw-r--r--    1 swan     users        4416 Sep 25 22:51 fharc8t.vf
-rw-r--r--    1 swan     users         956 Sep 25 22:51 fhari7t.vf
-rw-r--r--    1 swan     users        3216 Sep 25 22:51 fhari8t.vf
-rw-r--r--    1 swan     users         952 Sep 25 22:51 fharo7t.vf
-rw-r--r--    1 swan     users        3000 Sep 25 22:51 fharo8t.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:41 fjnb7t.vf
-rw-r--r--    1 swan     users        3232 Sep 23 21:41 fjnb8t.vf
-rw-r--r--    1 swan     users        4748 Sep 23 21:41 fjnbc6a.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:41 fjnbo7t.vf
-rw-r--r--    1 swan     users        3240 Sep 23 21:41 fjnbo8t.vf
-rw-r--r--    1 swan     users         968 Sep 23 21:41 fjnr7t.vf
-rw-r--r--    1 swan     users        3012 Sep 23 21:41 fjnr8t.vf
-rw-r--r--    1 swan     users        4592 Sep 23 21:41 fjnrc6a.vf
-rw-r--r--    1 swan     users        1536 Sep 23 21:41 fjnrc7t.vf
-rw-r--r--    1 swan     users        4404 Sep 23 21:41 fjnrc8t.vf
-rw-r--r--    1 swan     users         968 Sep 23 21:41 fjnri7t.vf
-rw-r--r--    1 swan     users        3144 Sep 23 21:42 fjnri8t.vf
-rw-r--r--    1 swan     users         968 Sep 23 21:42 fjnro7t.vf
-rw-r--r--    1 swan     users        3016 Sep 23 21:42 fjnro8t.vf
-rw-r--r--    1 swan     users        4432 Mar 28  2004 flzr6t.vf
-rw-r--r--    1 swan     users         972 Mar 28  2004 flzr7t.vf
-rw-r--r--    1 swan     users        5688 Mar 28  2004 flzrc6t.vf
-rw-r--r--    1 swan     users        1548 Mar 28  2004 flzrc7t.vf
-rw-r--r--    1 swan     users        4432 Mar 28  2004 flzro6t.vf
-rw-r--r--    1 swan     users         976 Mar 28  2004 flzro7t.vf
-rw-r--r--    1 swan     users         960 Sep 23 21:42 fmab7t.vf
-rw-r--r--    1 swan     users        3216 Sep 23 21:42 fmab8t.vf
-rw-r--r--    1 swan     users        4632 Sep 23 21:42 fmabc6a.vf
-rw-r--r--    1 swan     users         960 Sep 23 21:42 fmabo7t.vf
-rw-r--r--    1 swan     users        3216 Sep 23 21:42 fmabo8t.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:42 fmar7t.vf
-rw-r--r--    1 swan     users        3004 Sep 23 21:42 fmar8t.vf
-rw-r--r--    1 swan     users        4592 Sep 23 21:42 fmarc6a.vf
-rw-r--r--    1 swan     users        1524 Sep 23 21:42 fmarc7t.vf
-rw-r--r--    1 swan     users        4428 Sep 23 21:42 fmarc8t.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:42 fmari7t.vf
-rw-r--r--    1 swan     users        3208 Sep 23 21:42 fmari8t.vf
-rw-r--r--    1 swan     users         952 Sep 23 21:42 fmaro7t.vf
-rw-r--r--    1 swan     users        3000 Sep 23 21:42 fmaro8t.vf
-rw-r--r--    1 swan     users         952 Oct  7 21:50 fsvb7t.vf
-rw-r--r--    1 swan     users        3336 Oct  7 21:50 fsvb8t.vf
-rw-r--r--    1 swan     users        5028 Oct  7 21:50 fsvbc6a.vf
-rw-r--r--    1 swan     users         952 Oct  7 21:50 fsvbo7t.vf
-rw-r--r--    1 swan     users        3348 Oct  7 21:50 fsvbo8t.vf
-rw-r--r--    1 swan     users         960 Oct  7 21:50 fsvr7t.vf
-rw-r--r--    1 swan     users        3348 Oct  7 21:50 fsvr8t.vf
-rw-r--r--    1 swan     users        5032 Oct  7 21:50 fsvrc6a.vf
-rw-r--r--    1 swan     users        1524 Oct  7 21:50 fsvrc7t.vf
-rw-r--r--    1 swan     users        4712 Oct  7 21:50 fsvrc8t.vf
-rw-r--r--    1 swan     users         964 Oct  7 21:50 fsvro7t.vf
-rw-r--r--    1 swan     users        3352 Oct  7 21:50 fsvro8t.vf
-rw-r--r--    1 swan     users        3324 Mar 28  2004 ftmb6t.vf
-rw-r--r--    1 swan     users         956 Mar 28  2004 ftmb7t.vf
-rw-r--r--    1 swan     users        3048 Mar 28  2004 ftmb8t.vf
-rw-r--r--    1 swan     users        3332 Mar 28  2004 ftmbi6t.vf
-rw-r--r--    1 swan     users         968 Mar 28  2004 ftmbi7t.vf
-rw-r--r--    1 swan     users        3024 Mar 28  2004 ftmbi8t.vf
-rw-r--r--    1 swan     users        3324 Mar 28  2004 ftmbo6t.vf
-rw-r--r--    1 swan     users         960 Mar 28  2004 ftmbo7t.vf
-rw-r--r--    1 swan     users        3068 Mar 28  2004 ftmbo8t.vf
-rw-r--r--    1 swan     users        3332 Mar 28  2004 ftmr6t.vf
-rw-r--r--    1 swan     users         964 Mar 28  2004 ftmr7t.vf
-rw-r--r--    1 swan     users        3052 Mar 28  2004 ftmr8t.vf
-rw-r--r--    1 swan     users        4644 Mar 28  2004 ftmrc6t.vf
-rw-r--r--    1 swan     users        1528 Mar 28  2004 ftmrc7t.vf
-rw-r--r--    1 swan     users        4436 Mar 28  2004 ftmrc8t.vf
-rw-r--r--    1 swan     users        3324 Mar 28  2004 ftmri6t.vf
-rw-r--r--    1 swan     users         956 Mar 28  2004 ftmri7t.vf
-rw-r--r--    1 swan     users        2992 Mar 28  2004 ftmri8t.vf
-rw-r--r--    1 swan     users        3332 Mar 28  2004 ftmro6t.vf
-rw-r--r--    1 swan     users         964 Mar 28  2004 ftmro7t.vf
-rw-r--r--    1 swan     users        3088 Mar 28  2004 ftmro8t.vf
-rw-r--r--    1 swan     users         984 Sep 23 21:42 ftxb7t.vf
-rw-r--r--    1 swan     users        3032 Sep 23 21:42 ftxb8t.vf
-rw-r--r--    1 swan     users        4504 Sep 23 21:42 ftxbc6a.vf
-rw-r--r--    1 swan     users         984 Sep 23 21:42 ftxbo7t.vf
-rw-r--r--    1 swan     users        3036 Sep 23 21:42 ftxbo8t.vf
-rw-r--r--    1 swan     users         996 Sep 23 21:42 ftxr7t.vf
-rw-r--r--    1 swan     users        3012 Sep 23 21:42 ftxr8t.vf
-rw-r--r--    1 swan     users        4432 Sep 23 21:42 ftxrc6a.vf
-rw-r--r--    1 swan     users        1536 Sep 23 21:42 ftxrc7t.vf
-rw-r--r--    1 swan     users        4408 Sep 23 21:42 ftxrc8t.vf
-rw-r--r--    1 swan     users         964 Sep 23 21:42 ftxri7t.vf
-rw-r--r--    1 swan     users        2936 Sep 23 21:42 ftxri8t.vf
-rw-r--r--    1 swan     users        1000 Sep 23 21:42 ftxro7t.vf
-rw-r--r--    1 swan     users        3012 Sep 23 21:42 ftxro8t.vf
-rw-r--r--    1 swan     users        1108 Sep 23 22:42 zfaqcmbm.vf
-rw-r--r--    1 swan     users        1108 Sep 23 22:42 zfaqcmrm.vf

./tex:
total 4
drwxr-xr-x    3 swan     users        4096 Mar 27  2004 latex

./tex/latex:
total 4
drwxr-xr-x    2 swan     users        4096 Mar 24  2004 pscyr

./tex/latex/pscyr:
total 200
-rw-r--r--    1 swan     users         592 Jan 30  2004 omlfaq.fd
-rw-r--r--    1 swan     users         766 Dec  9  2001 ot1fac.fd
-rw-r--r--    1 swan     users         334 Mar 22  2004 ot1fad.fd
-rw-r--r--    1 swan     users         758 Dec  9  2001 ot1faq.fd
-rw-r--r--    1 swan     users         808 Jul  4  2002 ot1far.fd
-rw-r--r--    1 swan     users         766 Dec  9  2001 ot1fco.fd
-rw-r--r--    1 swan     users         334 Dec  9  2001 ot1fcp.fd
-rw-r--r--    1 swan     users         723 Dec  9  2001 ot1fcr.fd
-rw-r--r--    1 swan     users         723 Dec  9  2001 ot1fer.fd
-rw-r--r--    1 swan     users         766 Dec  9  2001 ot1fha.fd
-rw-r--r--    1 swan     users         766 Dec  9  2001 ot1fjn.fd
-rw-r--r--    1 swan     users         442 Dec  9  2001 ot1flz.fd
-rw-r--r--    1 swan     users         766 Dec  9  2001 ot1fma.fd
-rw-r--r--    1 swan     users         773 Dec  9  2001 ot1fsv.fd
-rw-r--r--    1 swan     users         758 Dec  9  2001 ot1ftm.fd
-rw-r--r--    1 swan     users         766 Dec  9  2001 ot1ftx.fd
-rw-r--r--    1 swan     users        4889 Jul  4  2002 pscyr.sty
-rw-r--r--    1 swan     users         753 Mar 22  2004 t1fac.fd
-rw-r--r--    1 swan     users         329 Mar 23  2004 t1fad.fd
-rw-r--r--    1 swan     users         745 Mar 22  2004 t1faq.fd
-rw-r--r--    1 swan     users         794 Mar 23  2004 t1far.fd
-rw-r--r--    1 swan     users         753 Mar 22  2004 t1fco.fd
-rw-r--r--    1 swan     users         329 Mar 22  2004 t1fcp.fd
-rw-r--r--    1 swan     users         711 Mar 23  2004 t1fcr.fd
-rw-r--r--    1 swan     users         711 Mar 22  2004 t1fer.fd
-rw-r--r--    1 swan     users         753 Mar 22  2004 t1fha.fd
-rw-r--r--    1 swan     users         753 Mar 22  2004 t1fjn.fd
-rw-r--r--    1 swan     users         753 Mar 22  2004 t1fma.fd
-rw-r--r--    1 swan     users         760 Mar 22  2004 t1fsv.fd
-rw-r--r--    1 swan     users         745 Mar 23  2004 t1ftm.fd
-rw-r--r--    1 swan     users         753 Mar 22  2004 t1ftx.fd
-rw-r--r--    1 swan     users         817 Sep 27 10:02 t2afac.fd
-rw-r--r--    1 swan     users         334 Dec  9  2001 t2afad.fd
-rw-r--r--    1 swan     users         809 Sep 23 21:13 t2afaq.fd
-rw-r--r--    1 swan     users         808 Jul  4  2002 t2afar.fd
-rw-r--r--    1 swan     users         817 Oct  7 21:58 t2afco.fd
-rw-r--r--    1 swan     users         334 Dec  9  2001 t2afcp.fd
-rw-r--r--    1 swan     users         723 Sep 21 23:28 t2afcr.fd
-rw-r--r--    1 swan     users         723 Sep 21 23:28 t2afer.fd
-rw-r--r--    1 swan     users         817 Sep 25 13:31 t2afha.fd
-rw-r--r--    1 swan     users         817 Sep 23 21:38 t2afjn.fd
-rw-r--r--    1 swan     users         442 Dec  9  2001 t2aflz.fd
-rw-r--r--    1 swan     users         817 Sep 23 21:38 t2afma.fd
-rw-r--r--    1 swan     users         824 Oct  7 22:00 t2afsv.fd
-rw-r--r--    1 swan     users         758 Dec  9  2001 t2aftm.fd
-rw-r--r--    1 swan     users         817 Sep 23 21:14 t2aftx.fd
-rw-r--r--    1 swan     users         716 Sep 21 23:28 t2dfaq.fd
-rw-r--r--    1 swan     users         716 Sep 21 23:28 t2dfjn.fd
-rw-r--r--    1 swan     users         717 Sep 21 23:28 t2dftx.fd


==> common/packages.txt <==
%%% Проверка используемого TeX-движка %%%
\usepackage{iftex}
\newif\ifxetexorluatex   % определяем новый условный оператор (http://tex.stackexchange.com/a/47579/79756)
\ifXeTeX
    \xetexorluatextrue
\else
    \ifLuaTeX
        \xetexorluatextrue
    \else
        \xetexorluatexfalse
    \fi
\fi

%%% Поля и разметка страницы %%%
\usepackage{pdflscape}                              % Для включения альбомных страниц
\usepackage{geometry}                               % Для последующего задания полей

%%% Математические пакеты %%%
\usepackage{amsthm,amsfonts,amsmath,amssymb,amscd}  % Математические дополнения от AMS
\usepackage{mathtools}                              % Добавляет окружение multlined

%%%% Установки для размера шрифта 14 pt %%%%
%% Формирование переменных и констант для сравнения (один раз для всех подключаемых файлов)%%
%% должно располагаться до вызова пакета fontspec или polyglossia, потому что они сбивают его работу
\newlength{\curtextsize}
\newlength{\bigtextsize}
\setlength{\bigtextsize}{13.9pt}

\makeatletter
%\show\f@size                                       % неплохо для отслеживания, но вызывает стопорение процесса, если документ компилируется без команды  -interaction=nonstopmode 
\setlength{\curtextsize}{\f@size pt}
\makeatother

%%% Кодировки и шрифты %%%
\ifxetexorluatex
    \usepackage{polyglossia}                        % Поддержка многоязычности (fontspec подгружается автоматически)
\else
    \RequirePDFTeX                                  % tests for PDFTEX use and throws an error if a different engine is being used
   %%% Решение проблемы копирования текста в буфер кракозябрами
%    \input glyphtounicode.tex
%    \input glyphtounicode-cmr.tex %from pdfx package
%    \pdfgentounicode=1
    \usepackage{cmap}                               % Улучшенный поиск русских слов в полученном pdf-файле
    \defaulthyphenchar=127                          % Если стоит до fontenc, то переносы не впишутся в выделяемый текст при копировании его в буфер обмена
    \usepackage[T2A]{fontenc}                       % Поддержка русских букв
    \usepackage[utf8]{inputenc}                     % Кодировка utf8
    \usepackage[english, russian]{babel}            % Языки: русский, английский
    \IfFileExists{pscyr.sty}{\usepackage{pscyr}}{}  % Красивые русские шрифты
\fi

%%% Оформление абзацев %%%
\usepackage{indentfirst}                            % Красная строка

%%% Цвета %%%
\usepackage[dvipsnames,usenames]{color}
\usepackage{colortbl}
%\usepackage[dvipsnames, table, hyperref, cmyk]{xcolor} % Вероятно, более новый вариант, вместо предыдущих двух строк. Конвертация всех цветов в cmyk заложена как удовлетворение возможного требования типографий. Возможно конвертирование и в rgb.

%%% Таблицы %%%
\usepackage{longtable}                              % Длинные таблицы
\usepackage{multirow,makecell,array}                % Улучшенное форматирование таблиц
\usepackage{booktabs}                               % Возможность оформления таблиц в классическом книжном стиле (при правильном использовании не противоречит ГОСТ)

%%% Общее форматирование
\usepackage{soulutf8}                               % Поддержка переносоустойчивых подчёркиваний и зачёркиваний
\usepackage{icomma}                                 % Запятая в десятичных дробях


%%% Гиперссылки %%%
\usepackage{hyperref}

%%% Изображения %%%
\usepackage{graphicx}                               % Подключаем пакет работы с графикой

%%% Списки %%%
\usepackage{enumitem}

%%% Подписи %%%
\usepackage{caption}                                % Для управления подписями (рисунков и таблиц) % Может управлять номерами рисунков и таблиц с caption %Иногда может управлять заголовками в списках рисунков и таблиц
\usepackage{subcaption}                             % Работа с подрисунками и подобным

%%% Интервалы %%%
\usepackage[onehalfspacing]{setspace}               % Опция запуска пакета правит не только интервалы в обычном тексте, но и формульные

%%% Счётчики %%%
\usepackage[figure,table]{totalcount}               % Счётчик рисунков и таблиц
\usepackage{totcount}                               % Пакет создания счётчиков на основе последнего номера подсчитываемого элемента (может требовать дважды компилировать документ)
\usepackage{totpages}                               % Счётчик страниц, совместимый с hyperref (ссылается на номер последней страницы). Желательно ставить последним пакетом в преамбуле

%%% Продвинутое управление групповыми ссылками (пока только формулами) %%%
\ifxetexorluatex
    \usepackage{cleveref}                           % cleveref корректно считывает язык из настроек polyglossia
\else
    \usepackage[russian]{cleveref}                  % cleveref имеет сложности со считыванием языка из babel. Такое решение русификации вывода выбрано вместо определения в documentclass из опасности что-то лишнее передать во все остальные пакеты, включая библиографию.
\fi
\creflabelformat{equation}{#2#1#3}                  % Формат по умолчанию ставил круглые скобки вокруг каждого номера ссылки, теперь просто номера ссылок без какого-либо дополнительного оформления



==> common/styles.txt <==
%%% Макет страницы %%%
% Выставляем значения полей (ГОСТ 7.0.11-2011, 5.3.7)
\geometry{a4paper,top=2cm,bottom=2cm,left=2.5cm,right=1cm}

%%% Кодировки и шрифты %%%
\ifxetexorluatex
    \setmainlanguage[babelshorthands=true]{english}  % Язык по-умолчанию русский с поддержкой приятных команд пакета babel
    \setotherlanguage{english}                       % Дополнительный язык = английский (в американской вариации по-умолчанию)
    \ifXeTeX
        \defaultfontfeatures{Ligatures=TeX,Mapping=tex-text}
    \else
        \defaultfontfeatures{Ligatures=TeX}
    \fi
    \setmainfont{Times New Roman}
    \newfontfamily\cyrillicfont{Times New Roman}
    \setsansfont{Arial}
    \newfontfamily\cyrillicfontsf{Arial}
    \setmonofont{Courier New}
    \newfontfamily\cyrillicfonttt{Courier New}
\else
    \IfFileExists{pscyr.sty}{\renewcommand{\rmdefault}{ftm}}{}
\fi

%%% Интервалы %%%
%linespread-реализация ближе к реализации полуторного интервала в ворде.
%setspace реализация заточена под шрифты 10, 11, 12pt, под остальные кегли хуже, но всё же ближе к типографской классике. 
%\linespread{1.3}                    % Полуторный интервал (ГОСТ Р 7.0.11-2011, 5.3.6)

%%% Выравнивание и переносы %%%
\sloppy                             % Избавляемся от переполнений
\clubpenalty=10000                  % Запрещаем разрыв страницы после первой строки абзаца
\widowpenalty=10000                 % Запрещаем разрыв страницы после последней строки абзаца

%%% Подписи %%%
\captionsetup{%
singlelinecheck=off,                % Многострочные подписи, например у таблиц
skip=2pt,                           % Вертикальная отбивка между подписью и содержимым рисунка или таблицы определяется ключом
justification=centering,            % Центрирование подписей, заданных командой \caption
}

%%% Рисунки %%%
\DeclareCaptionLabelSeparator*{emdash}{~--- }             % (ГОСТ 2.105, 4.3.1)
\captionsetup[figure]{labelsep=emdash,font=onehalfspacing,position=bottom}

%%% Таблицы %%%
\ifthenelse{\equal{\thetabcap}{0}}{%
    \newcommand{\tabcapalign}{\raggedright}  % по левому краю страницы или аналога parbox
}

\ifthenelse{\equal{\thetablaba}{0} \AND \equal{\thetabcap}{1}}{%
    \newcommand{\tabcapalign}{\raggedright}  % по левому краю страницы или аналога parbox
}

\ifthenelse{\equal{\thetablaba}{1} \AND \equal{\thetabcap}{1}}{%
    \newcommand{\tabcapalign}{\centering}    % по центру страницы или аналога parbox
}

\ifthenelse{\equal{\thetablaba}{2} \AND \equal{\thetabcap}{1}}{%
    \newcommand{\tabcapalign}{\raggedleft}   % по правому краю страницы или аналога parbox
}

\ifthenelse{\equal{\thetabtita}{0} \AND \equal{\thetabcap}{1}}{%
    \newcommand{\tabtitalign}{\raggedright}  % по левому краю страницы или аналога parbox
}

\ifthenelse{\equal{\thetabtita}{1} \AND \equal{\thetabcap}{1}}{%
    \newcommand{\tabtitalign}{\centering}    % по центру страницы или аналога parbox
}

\ifthenelse{\equal{\thetabtita}{2} \AND \equal{\thetabcap}{1}}{%
    \newcommand{\tabtitalign}{\raggedleft}   % по правому краю страницы или аналога parbox
}

\DeclareCaptionFormat{tablenocaption}{\tabcapalign #1\strut}        % Наименование таблицы отсутствует
\ifthenelse{\equal{\thetabcap}{0}}{%
    \DeclareCaptionFormat{tablecaption}{\tabcapalign #1#2#3}
    \captionsetup[table]{labelsep=emdash}                       % тире как разделитель идентификатора с номером от наименования
}{%
    \DeclareCaptionFormat{tablecaption}{\tabcapalign #1#2\par%  % Идентификатор таблицы на отдельной строке
        \tabtitalign{#3}}                                       % Наименование таблицы строкой ниже
    \captionsetup[table]{labelsep=space}                        % пробельный разделитель идентификатора с номером от наименования
}
\captionsetup[table]{format=tablecaption,singlelinecheck=off,font=onehalfspacing,position=top,skip=0pt}  % многострочные наименования и прочее
\DeclareCaptionLabelFormat{continued}{Continuation of table~#2}

%%% Подписи подрисунков %%%
\renewcommand{\thesubfigure}{\asbuk{subfigure}}           % Буквенные номера подрисунков
\captionsetup[subfigure]{font={normalsize},               % Шрифт подписи названий подрисунков (не отличается от основного)
    labelformat=brace,                                    % Формат обозначения подрисунка
    justification=centering,                              % Выключка подписей (форматирование), один из вариантов            
}
%\DeclareCaptionFont{font12pt}{\fontsize{12pt}{13pt}\selectfont} % объявляем шрифт 12pt для использования в подписях, тут же надо интерлиньяж объявлять, если не наследуется
%\captionsetup[subfigure]{font={font12pt}}                 % Шрифт подписи названий подрисунков (всегда 12pt)

%%% Настройки гиперссылок %%%
\ifLuaTeX
    \hypersetup{
        unicode,                % Unicode encoded PDF strings
    }
\fi

\hypersetup{
    linktocpage=true,           % ссылки с номера страницы в оглавлении, списке таблиц и списке рисунков
%    linktoc=all,                % both the section and page part are links
%    pdfpagelabels=false,        % set PDF page labels (true|false)
    plainpages=false,           % Forces page anchors to be named by the Arabic form  of the page number, rather than the formatted form
    colorlinks,                 % ссылки отображаются раскрашенным текстом, а не раскрашенным прямоугольником, вокруг текста
    linkcolor={linkcolor},      % цвет ссылок типа ref, eqref и подобных
    citecolor={citecolor},      % цвет ссылок-цитат
    urlcolor={urlcolor},        % цвет гиперссылок
%    hidelinks,                  % Hide links (removing color and border)
    pdftitle={\thesisTitle},    % Заголовок
    pdfauthor={\thesisAuthor},  % Автор
    pdfsubject={\thesisSpecialtyNumber\ \thesisSpecialtyTitle},      % Тема
%    pdfcreator={Создатель},     % Создатель, Приложение
%    pdfproducer={Производитель},% Производитель, Производитель PDF
    pdfkeywords={\keywords},    % Ключевые слова
    pdflang={ru},
}

%%% Шаблон %%%
\DeclareRobustCommand{\todo}{\textcolor{red}}       % решаем проблему превращения названия цвета в результате \MakeUppercase, http://tex.stackexchange.com/a/187930/79756 , \DeclareRobustCommand protects \todo from expanding inside \MakeUppercase
\setlength{\parindent}{2.5em}                       % Абзацный отступ. Должен быть одинаковым по всему тексту и равен пяти знакам (ГОСТ Р 7.0.11-2011, 5.3.7).

%%% Списки %%%
% Используем дефис для ненумерованных списков (ГОСТ 2.105-95, 4.1.7)
\renewcommand{\labelitemi}{\normalfont\bfseries{--}} 
\setlist{nosep,%                                    % Единый стиль для всех списков (пакет enumitem), без дополнительных интервалов.
    labelindent=\parindent,leftmargin=*%            % Каждый пункт, подпункт и перечисление записывают с абзацного отступа (ГОСТ 2.105-95, 4.1.8)
}

